Low-power option Greeks: Efficiency-driven market risk analysis using FPGAs

Quantitative finance is the use of mathematical models to analyse financial markets and securities. Typically requiring significant amounts of computation, an important question is the role that novel architectures can play in accelerating these models. In this paper we explore the acceleration of the industry standard Securities Technology Analysis Center's (STAC) derivatives risk analysis benchmark STAC-A2\texttrademark{} by porting the Heston stochastic volatility model and Longstaff and Schwartz path reduction onto a Xilinx Alveo U280 FPGA with a focus on efficiency-driven computing. Describing in detail the steps undertaken to optimise the algorithm for the FPGA, we then leverage the flexibility provided by the reconfigurable architecture to explore choices around numerical precision and representation. Insights gained are then exploited in our final performance and energy measurements, where for the efficiency improvement metric we achieve between an 8 times and 185 times improvement on the FPGA compared to two 24-core Intel Xeon Platinum CPUs. The result of this work is not only a show-case for the market risk analysis workload on FPGAs, but furthermore a set of efficiency driven techniques and lessons learnt that can be applied to quantitative finance and computational workloads on reconfigurable architectures more generally.

==> 4cu_results.txt <==
%%% 4 CU - single HBM pseudo-channel (all HBM[0])
assets: 4, timesteps: 252, paths: 1000 -- pcSize: 2016000
CU 0, Execution complete, total runtime : 3.862 ms, (0.434 ms xfer on, 3.134 ms execute, 0.294 ms xfer off)
CU 1, Execution complete, total runtime : 5.471 ms, (0.911 ms xfer on, 2.925 ms execute, 1.634 ms xfer off)
CU 2, Execution complete, total runtime : 5.446 ms, (0.864 ms xfer on, 2.942 ms execute, 1.640 ms xfer off)
CU 3, Execution complete, total runtime : 4.551 ms, (0.922 ms xfer on, 2.912 ms execute, 0.718 ms xfer off)

assets: 8, timesteps: 252, paths: 1000 -- pcSize: 4032000
CU 0, Execution complete, total runtime : 5.166 ms, (0.534 ms xfer on, 4.374 ms execute, 0.258 ms xfer off)
CU 1, Execution complete, total runtime : 6.692 ms, (1.309 ms xfer on, 4.458 ms execute, 0.925 ms xfer off)
CU 2, Execution complete, total runtime : 7.288 ms, (1.809 ms xfer on, 4.413 ms execute, 1.066 ms xfer off)
CU 3, Execution complete, total runtime : 8.067 ms, (2.358 ms xfer on, 4.516 ms execute, 1.194 ms xfer off)

assets: 12, timesteps: 252, paths: 1000 -- pcSize: 6048000
CU 0, Execution complete, total runtime : 6.772 ms, (0.569 ms xfer on, 5.920 ms execute, 0.283 ms xfer off)
CU 1, Execution complete, total runtime : 9.557 ms, (1.782 ms xfer on, 5.792 ms execute, 1.983 ms xfer off)
CU 2, Execution complete, total runtime : 9.523 ms, (2.718 ms xfer on, 5.849 ms execute, 0.956 ms xfer off)
CU 3, Execution complete, total runtime : 10.322 ms, (3.633 ms xfer on, 5.865 ms execute, 0.824 ms xfer off)

assets: 16, timesteps: 252, paths: 1000 -- pcSize: 8064000
CU 0, Execution complete, total runtime : 8.435 ms, (0.907 ms xfer on, 7.244 ms execute, 0.284 ms xfer off)
CU 1, Execution complete, total runtime : 10.686 ms, (2.531 ms xfer on, 7.303 ms execute, 0.851 ms xfer off)
CU 2, Execution complete, total runtime : 10.854 ms, (2.582 ms xfer on, 7.222 ms execute, 1.050 ms xfer off)
CU 3, Execution complete, total runtime : 11.585 ms, (3.174 ms xfer on, 7.200 ms execute, 1.211 ms xfer off)

assets: 20, timesteps: 252, paths: 1000 -- pcSize: 10080000
CU 0, Execution complete, total runtime : 9.986 ms, (0.996 ms xfer on, 8.665 ms execute, 0.325 ms xfer off)
CU 1, Execution complete, total runtime : 13.284 ms, (2.614 ms xfer on, 8.736 ms execute, 1.935 ms xfer off)
CU 2, Execution complete, total runtime : 12.574 ms, (2.871 ms xfer on, 8.647 ms execute, 1.056 ms xfer off)
CU 3, Execution complete, total runtime : 12.822 ms, (3.095 ms xfer on, 8.641 ms execute, 1.086 ms xfer off)

assets: 40, timesteps: 252, paths: 1000 -- pcSize: 20160000
CU 0, Execution complete, total runtime : 17.984 ms, (1.977 ms xfer on, 15.763 ms execute, 0.244 ms xfer off)
CU 1, Execution complete, total runtime : 23.976 ms, (6.362 ms xfer on, 15.740 ms execute, 1.874 ms xfer off)
CU 2, Execution complete, total runtime : 22.611 ms, (5.912 ms xfer on, 15.749 ms execute, 0.950 ms xfer off)
CU 3, Execution complete, total runtime : 23.143 ms, (6.428 ms xfer on, 15.755 ms execute, 0.961 ms xfer off)

assets: 80, timesteps: 252, paths: 1000 -- pcSize: 40320000
CU 0, Execution complete, total runtime : 33.760 ms, (3.558 ms xfer on, 29.872 ms execute, 0.331 ms xfer off)
CU 1, Execution complete, total runtime : 40.163 ms, (8.213 ms xfer on, 29.741 ms execute, 2.208 ms xfer off)
CU 2, Execution complete, total runtime : 42.001 ms, (11.269 ms xfer on, 29.793 ms execute, 0.939 ms xfer off)
CU 3, Execution complete, total runtime : 40.937 ms, (10.451 ms xfer on, 29.809 ms execute, 0.676 ms xfer off)

assets: 120, timesteps: 252, paths: 1000 -- pcSize: 60480000
CU 0, Execution complete, total runtime : 49.478 ms, (5.217 ms xfer on, 43.945 ms execute, 0.316 ms xfer off)
CU 1, Execution complete, total runtime : 57.035 ms, (12.294 ms xfer on, 43.847 ms execute, 0.894 ms xfer off)
CU 2, Execution complete, total runtime : 57.949 ms, (12.849 ms xfer on, 43.867 ms execute, 1.233 ms xfer off)
CU 3, Execution complete, total runtime : 59.150 ms, (13.952 ms xfer on, 43.880 ms execute, 1.318 ms xfer off)

************************************

%%% 4 CU - 1 HBM pseudo-channel per corrpathcube
i.e.

sp=krnl_scenario_1.corrpathcube:HBM[0]
sp=krnl_scenario_1.corrpathcube_p1:HBM[1]
sp=krnl_scenario_1.reducedlongstaffSchwartzPaths:HBM[2]

...

sp=krnl_scenario_4.corrpathcube:HBM[9]
sp=krnl_scenario_4.corrpathcube_p1:HBM[10]
sp=krnl_scenario_4.reducedlongstaffSchwartzPaths:HBM[11]

************************************

assets: 4, timesteps: 252, paths: 1000 -- pcSize: 2016000
CU 0, Execution complete, total runtime : 3.533 ms, (0.443 ms xfer on, 2.879 ms execute, 0.212 ms xfer off)
CU 1, Execution complete, total runtime : 4.452 ms, (0.862 ms xfer on, 2.755 ms execute, 0.835 ms xfer off)
CU 2, Execution complete, total runtime : 4.552 ms, (0.806 ms xfer on, 2.752 ms execute, 0.994 ms xfer off)
CU 3, Execution complete, total runtime : 4.744 ms, (0.832 ms xfer on, 2.785 ms execute, 1.127 ms xfer off)

assets: 8, timesteps: 252, paths: 1000 -- pcSize: 4032000
CU 0, Execution complete, total runtime : 5.334 ms, (0.689 ms xfer on, 4.388 ms execute, 0.258 ms xfer off)
CU 1, Execution complete, total runtime : 7.592 ms, (1.511 ms xfer on, 4.124 ms execute, 1.958 ms xfer off)
CU 2, Execution complete, total runtime : 8.110 ms, (1.974 ms xfer on, 4.254 ms execute, 1.881 ms xfer off)
CU 3, Execution complete, total runtime : 6.772 ms, (1.632 ms xfer on, 4.083 ms execute, 1.057 ms xfer off)

assets: 12, timesteps: 252, paths: 1000 -- pcSize: 6048000
CU 0, Execution complete, total runtime : 6.567 ms, (0.699 ms xfer on, 5.637 ms execute, 0.231 ms xfer off)
CU 1, Execution complete, total runtime : 9.718 ms, (1.690 ms xfer on, 5.594 ms execute, 2.434 ms xfer off)
CU 2, Execution complete, total runtime : 9.141 ms, (1.671 ms xfer on, 5.583 ms execute, 1.886 ms xfer off)
CU 3, Execution complete, total runtime : 8.018 ms, (1.656 ms xfer on, 5.612 ms execute, 0.750 ms xfer off)

assets: 16, timesteps: 252, paths: 1000 -- pcSize: 8064000
CU 0, Execution complete, total runtime : 8.254 ms, (1.062 ms xfer on, 6.964 ms execute, 0.228 ms xfer off)
CU 1, Execution complete, total runtime : 11.083 ms, (2.478 ms xfer on, 6.920 ms execute, 1.684 ms xfer off)
CU 2, Execution complete, total runtime : 10.761 ms, (2.834 ms xfer on, 6.930 ms execute, 0.997 ms xfer off)
CU 3, Execution complete, total runtime : 11.270 ms, (3.556 ms xfer on, 6.946 ms execute, 0.767 ms xfer off)

assets: 20, timesteps: 252, paths: 1000 -- pcSize: 10080000
CU 0, Execution complete, total runtime : 9.668 ms, (1.109 ms xfer on, 8.333 ms execute, 0.226 ms xfer off)
CU 1, Execution complete, total runtime : 12.541 ms, (2.961 ms xfer on, 8.296 ms execute, 1.283 ms xfer off)
CU 2, Execution complete, total runtime : 11.983 ms, (2.903 ms xfer on, 8.215 ms execute, 0.864 ms xfer off)
CU 3, Execution complete, total runtime : 12.366 ms, (2.769 ms xfer on, 8.217 ms execute, 1.380 ms xfer off)

assets: 40, timesteps: 252, paths: 1000 -- pcSize: 20160000
CU 0, Execution complete, total runtime : 17.644 ms, (2.427 ms xfer on, 14.997 ms execute, 0.220 ms xfer off)
CU 1, Execution complete, total runtime : 22.875 ms, (6.477 ms xfer on, 14.973 ms execute, 1.425 ms xfer off)
CU 2, Execution complete, total runtime : 22.343 ms, (6.019 ms xfer on, 15.000 ms execute, 1.325 ms xfer off)
CU 3, Execution complete, total runtime : 21.684 ms, (5.512 ms xfer on, 14.947 ms execute, 1.226 ms xfer off)

assets: 80, timesteps: 252, paths: 1000 -- pcSize: 40320000
CU 0, Execution complete, total runtime : 32.869 ms, (4.259 ms xfer on, 28.391 ms execute, 0.220 ms xfer off)
CU 1, Execution complete, total runtime : 39.031 ms, (8.913 ms xfer on, 28.296 ms execute, 1.823 ms xfer off)
CU 2, Execution complete, total runtime : 37.607 ms, (8.724 ms xfer on, 28.228 ms execute, 0.655 ms xfer off)
CU 3, Execution complete, total runtime : 36.959 ms, (7.706 ms xfer on, 28.311 ms execute, 0.942 ms xfer off)

assets: 120, timesteps: 252, paths: 1000 -- pcSize: 60480000
CU 0, Execution complete, total runtime : 48.276 ms, (6.322 ms xfer on, 41.685 ms execute, 0.269 ms xfer off)
CU 1, Execution complete, total runtime : 56.154 ms, (12.954 ms xfer on, 41.653 ms execute, 1.547 ms xfer off)
CU 2, Execution complete, total runtime : 55.174 ms, (12.565 ms xfer on, 41.629 ms execute, 0.981 ms xfer off)
CU 3, Execution complete, total runtime : 55.247 ms, (12.408 ms xfer on, 41.633 ms execute, 1.206 ms xfer off)

assets: 160, timesteps: 252, paths: 1000 -- pcSize: 80640000
CU 0, Execution complete, total runtime : 63.698 ms, (8.382 ms xfer on, 54.993 ms execute, 0.322 ms xfer off)
CU 1, Execution complete, total runtime : 72.576 ms, (16.832 ms xfer on, 54.955 ms execute, 0.789 ms xfer off)
CU 2, Execution complete, total runtime : 72.475 ms, (16.742 ms xfer on, 54.917 ms execute, 0.817 ms xfer off)
CU 3, Execution complete, total runtime : 70.848 ms, (14.786 ms xfer on, 54.949 ms execute, 1.112 ms xfer off)

assets: 320, timesteps: 252, paths: 1000 -- pcSize: 161280000
CU 0, Execution complete, total runtime : 124.906 ms, (16.406 ms xfer on, 108.273 ms execute, 0.226 ms xfer off)
CU 1, Execution complete, total runtime : 143.627 ms, (34.337 ms xfer on, 108.194 ms execute, 1.096 ms xfer off)
CU 2, Execution complete, total runtime : 125.740 ms, (16.341 ms xfer on, 108.204 ms execute, 1.195 ms xfer off)
CU 3, Execution complete, total runtime : 141.327 ms, (32.186 ms xfer on, 108.179 ms execute, 0.962 ms xfer off)

assets: 640, timesteps: 252, paths: 1000 -- pcSize: 322560000
CU 0, Execution complete, total runtime : 247.756 ms, (32.658 ms xfer on, 214.854 ms execute, 0.244 ms xfer off)
CU 1, Execution complete, total runtime : 249.965 ms, (34.077 ms xfer on, 214.770 ms execute, 1.118 ms xfer off)
CU 2, Execution complete, total runtime : 248.880 ms, (32.685 ms xfer on, 214.768 ms execute, 1.428 ms xfer off)
CU 3, Execution complete, total runtime : 248.761 ms, (32.646 ms xfer on, 214.743 ms execute, 1.372 ms xfer off)


*****************************************************************************************************************
*****************************************************************************************************************

assets: 80, timesteps: 126, paths: 25000 -- pcSize: 504000000
CU 0, Execution complete, total runtime : 403.447 ms, (50.786 ms xfer on, 351.292 ms execute, 1.369 ms xfer off)
CU 1, Execution complete, total runtime : 444.593 ms, (79.367 ms xfer on, 351.211 ms execute, 14.016 ms xfer off)
CU 2, Execution complete, total runtime : 455.701 ms, (89.987 ms xfer on, 351.280 ms execute, 14.435 ms xfer off)
CU 3, Execution complete, total runtime : 471.682 ms, (106.566 ms xfer on, 351.285 ms execute, 13.832 ms xfer off)
